Was it Slander? Towards Exact Inversion of Generative Language Models

Training large language models (LLMs) requires a substantial investment of time and money. To get a good return on investment, the developers spend considerable effort ensuring that the model never produces harmful and offensive outputs. However, bad-faith actors may still try to slander the reputation of an LLM by publicly reporting a forged output. In this paper, we show that defending against such slander attacks requires reconstructing the input of the forged output or proving that it does not exist. To do so, we propose and evaluate a search based approach for targeted adversarial attacks for LLMs. Our experiments show that we are rarely able to reconstruct the exact input of an arbitrary output, thus demonstrating that LLMs are still vulnerable to slander attacks.

==> images/plots/example/relu_0.4_deg1.csv <==
-8.999999999999999112e-01,-2.400000000000001021e-01
-8.935742971887549180e-01,-2.374297188755020716e-01
-8.871485943775099248e-01,-2.348594377510040965e-01
-8.807228915662649316e-01,-2.322891566265061214e-01
-8.742971887550199384e-01,-2.297188755020080908e-01
-8.678714859437750562e-01,-2.271485943775101157e-01
-8.614457831325300630e-01,-2.245783132530121406e-01
-8.550200803212850698e-01,-2.220080321285141656e-01
-8.485943775100400766e-01,-2.194377510040161350e-01
-8.421686746987950833e-01,-2.168674698795181599e-01
-8.357429718875500901e-01,-2.142971887550201293e-01
-8.293172690763050969e-01,-2.117269076305221542e-01
-8.228915662650602147e-01,-2.091566265060241792e-01
-8.164658634538152215e-01,-2.065863453815262041e-01
-8.100401606425702283e-01,-2.040160642570282290e-01
-8.036144578313252351e-01,-2.014457831325301984e-01
-7.971887550200802419e-01,-1.988755020080322233e-01
-7.907630522088352487e-01,-1.963052208835341927e-01
-7.843373493975902555e-01,-1.937349397590362177e-01
-7.779116465863452623e-01,-1.911646586345381871e-01
-7.714859437751002691e-01,-1.885943775100402120e-01
-7.650602409638553869e-01,-1.860240963855422369e-01
-7.586345381526103937e-01,-1.834538152610442618e-01
-7.522088353413654005e-01,-1.808835341365462868e-01
-7.457831325301204073e-01,-1.783132530120482562e-01
-7.393574297188754141e-01,-1.757429718875502811e-01
-7.329317269076304209e-01,-1.731726907630522505e-01
-7.265060240963854277e-01,-1.706024096385542754e-01
-7.200803212851405455e-01,-1.680321285140563004e-01
-7.136546184738954413e-01,-1.654618473895582698e-01
-7.072289156626505591e-01,-1.628915662650602947e-01
-7.008032128514055659e-01,-1.603212851405623196e-01
-6.943775100401605727e-01,-1.577510040160643445e-01
-6.879518072289155795e-01,-1.551807228915663139e-01
-6.815261044176705862e-01,-1.526104417670683389e-01
-6.751004016064257041e-01,-1.500401606425703638e-01
-6.686746987951805998e-01,-1.474698795180723332e-01
-6.622489959839357176e-01,-1.448995983935743581e-01
-6.558232931726907244e-01,-1.423293172690763830e-01
-6.493975903614457312e-01,-1.397590361445784080e-01
-6.429718875502007380e-01,-1.371887550200803774e-01
-6.365461847389557448e-01,-1.346184738955824023e-01
-6.301204819277107516e-01,-1.320481927710843717e-01
-6.236947791164657584e-01,-1.294779116465863966e-01
-6.172690763052208762e-01,-1.269076305220884215e-01
-6.108433734939757720e-01,-1.243373493975903771e-01
-6.044176706827308898e-01,-1.217670682730924298e-01
-5.979919678714858966e-01,-1.191967871485944269e-01
-5.915662650602409034e-01,-1.166265060240964241e-01
-5.851405622489959102e-01,-1.140562248995984213e-01
-5.787148594377509170e-01,-1.114859437751004462e-01
-5.722891566265060348e-01,-1.089156626506024711e-01
-5.658634538152609306e-01,-1.063453815261044405e-01
-5.594377510040160484e-01,-1.037751004016064932e-01
-5.530120481927710552e-01,-1.012048192771084903e-01
-5.465863453815260620e-01,-9.863453815261048752e-02
-5.401606425702810688e-01,-9.606425702811248468e-02
-5.337349397590360756e-01,-9.349397590361448185e-02
-5.273092369477910824e-01,-9.092369477911650677e-02
-5.208835341365460891e-01,-8.835341365461850394e-02
-5.144578313253012070e-01,-8.578313253012052886e-02
-5.080321285140561027e-01,-8.321285140562249827e-02
-5.016064257028112205e-01,-8.064257028112455095e-02
-4.951807228915662273e-01,-7.807228915662654811e-02
-4.887550200803212341e-01,-7.550200803212854528e-02
-4.823293172690762409e-01,-7.293172690763054244e-02
-4.759036144578312477e-01,-7.036144578313253961e-02
-4.694779116465863100e-01,-6.779116465863456453e-02
-4.630522088353413168e-01,-6.522088353413658945e-02
-4.566265060240963236e-01,-6.265060240963858662e-02
-4.502008032128513859e-01,-6.008032128514061154e-02
-4.437751004016063927e-01,-5.751004016064260871e-02
-4.373493975903613995e-01,-5.493975903614460587e-02
-4.309236947791164063e-01,-5.236947791164660304e-02
-4.244979919678714131e-01,-4.979919678714860021e-02
-4.180722891566264754e-01,-4.722891566265062513e-02
-4.116465863453814822e-01,-4.465863453815265005e-02
-4.052208835341364890e-01,-4.208835341365464722e-02
-3.987951807228915513e-01,-3.951807228915667214e-02
-3.923694779116465581e-01,-3.694779116465866931e-02
-3.859437751004015649e-01,-3.437751004016066647e-02
-3.795180722891565717e-01,-3.180722891566266364e-02
-3.730923694779115785e-01,-2.923694779116466080e-02
-3.666666666666665853e-01,-2.666666666666668573e-02
-3.602409638554215920e-01,-2.409638554216868289e-02
-3.538152610441767099e-01,-2.152610441767070781e-02
-3.473895582329317167e-01,-1.895582329317273274e-02
-3.409638554216867234e-01,-1.638554216867472990e-02
-3.345381526104417302e-01,-1.381526104417672707e-02
-3.281124497991967370e-01,-1.124497991967872423e-02
-3.216867469879517438e-01,-8.674698795180721400e-03
-3.152610441767067506e-01,-6.104417670682746322e-03
-3.088353413654618684e-01,-3.534136546184785121e-03
-3.024096385542168752e-01,-9.638554216867822877e-04
-2.959839357429718820e-01,1.606425702811220546e-03
-2.895582329317268888e-01,4.176706827309209502e-03
-2.831325301204818956e-01,6.746987951807212336e-03
-2.767068273092369024e-01,9.317269076305215170e-03
-2.702811244979919092e-01,1.188755020080320413e-02
-2.638554216867469160e-01,1.445783132530120696e-02
-2.574297188755019228e-01,1.702811244979920979e-02
-2.510040160642570406e-01,1.959839357429715712e-02
-2.445783132530120474e-01,2.216867469879515995e-02
-2.381526104417670542e-01,2.473895582329316278e-02
-2.317269076305220610e-01,2.730923694779115174e-02
-2.253012048192770678e-01,2.987951807228915457e-02
-2.188755020080320746e-01,3.244979919678714353e-02
-2.124497991967870814e-01,3.502008032128514636e-02
-2.060240963855421992e-01,3.759036144578310756e-02
-1.995983935742972060e-01,4.016064257028109652e-02
-1.931726907630522128e-01,4.273092369477909935e-02
-1.867469879518072196e-01,4.530120481927710219e-02
-1.803212851405622263e-01,4.787148594377509114e-02
-1.738955823293172331e-01,5.044176706827309398e-02
-1.674698795180722399e-01,5.301204819277109681e-02
-1.610441767068272467e-01,5.558232931726908577e-02
-1.546184738955822535e-01,5.815261044176708860e-02
-1.481927710843373713e-01,6.072289156626504286e-02
-1.417670682730923781e-01,6.329317269076303876e-02
-1.353413654618473849e-01,6.586345381526104159e-02
-1.289156626506023917e-01,6.843373493975904442e-02
-1.224899598393573985e-01,7.100401606425703338e-02
-1.160642570281124053e-01,7.357429718875502234e-02
-1.096385542168674121e-01,7.614457831325302517e-02
-1.032128514056225299e-01,7.871485943775098637e-02
-9.678714859437753670e-02,8.128514056224897533e-02
-9.036144578313254350e-02,8.385542168674697816e-02
-8.393574297188755029e-02,8.642570281124498099e-02
-7.751004016064255708e-02,8.899598393574298383e-02
-7.108433734939756388e-02,9.156626506024097278e-02
-6.465863453815257067e-02,9.413654618473897562e-02
-5.823293172690757746e-02,9.670682730923696457e-02
-5.180722891566258426e-02,9.927710843373496741e-02
-4.538152610441770207e-02,1.018473895582329147e-01
-3.895582329317270887e-02,1.044176706827309176e-01
-3.253012048192771566e-02,1.069879518072289204e-01
-2.610441767068272245e-02,1.095582329317269232e-01
-1.967871485943772925e-02,1.121285140562249122e-01
-1.325301204819273604e-02,1.146987951807229150e-01
-6.827309236947742832e-03,1.172690763052209179e-01
-4.016064257028606477e-04,1.198393574297188652e-01
6.024096385542132559e-03,1.224096385542168680e-01
1.244979919678712577e-02,1.249799196787148570e-01
1.887550200803211897e-02,1.275502008032128598e-01
2.530120481927711218e-02,1.301204819277108626e-01
3.172690763052210539e-02,1.326907630522088655e-01
3.815261044176709859e-02,1.352610441767068683e-01
4.457831325301209180e-02,1.378313253012048434e-01
5.100401606425708501e-02,1.404016064257028462e-01
5.742971887550196719e-02,1.429718875502007935e-01
6.385542168674696040e-02,1.455421686746987964e-01
7.028112449799195360e-02,1.481124497991967992e-01
7.670682730923694681e-02,1.506827309236948020e-01
8.313253012048194002e-02,1.532530120481928049e-01
8.955823293172693322e-02,1.558232931726907800e-01
9.598393574297192643e-02,1.583935742971887828e-01
1.024096385542168086e-01,1.609638554216867301e-01
1.088353413654619128e-01,1.635341365461847885e-01
1.152610441767067950e-01,1.661044176706827358e-01
1.216867469879518993e-01,1.686746987951807941e-01
1.281124497991967814e-01,1.712449799196787414e-01
1.345381526104416636e-01,1.738152610441766888e-01
1.409638554216867679e-01,1.763855421686747471e-01
1.473895582329316500e-01,1.789558232931726944e-01
1.538152610441767543e-01,1.815261044176707250e-01
1.602409638554216365e-01,1.840963855421686723e-01
1.666666666666667407e-01,1.866666666666667307e-01
1.730923694779116229e-01,1.892369477911646780e-01
1.795180722891567271e-01,1.918072289156627086e-01
1.859437751004016093e-01,1.943775100401606837e-01
1.923694779116464915e-01,1.969477911646586310e-01
1.987951807228915957e-01,1.995180722891566893e-01
2.052208835341364779e-01,2.020883534136546089e-01
2.116465863453815821e-01,2.046586345381526673e-01
2.180722891566264643e-01,2.072289156626506146e-01
2.244979919678715685e-01,2.097991967871486729e-01
2.309236947791164507e-01,2.123694779116466202e-01
2.373493975903613329e-01,2.149397590361445676e-01
2.437751004016064371e-01,2.175100401606426259e-01
2.502008032128513193e-01,2.200803212851405732e-01
2.566265060240964235e-01,2.226506024096386316e-01
2.630522088353413057e-01,2.252208835341365512e-01
2.694779116465864099e-01,2.277911646586346095e-01
2.759036144578312921e-01,2.303614457831325568e-01
2.823293172690761743e-01,2.329317269076305319e-01
2.887550200803212785e-01,2.355020080321285625e-01
2.951807228915661607e-01,2.380722891566265098e-01
3.016064257028112650e-01,2.406425702811245682e-01
3.080321285140561471e-01,2.432128514056225155e-01
3.144578313253012514e-01,2.457831325301205738e-01
3.208835341365461336e-01,2.483534136546184934e-01
3.273092369477912378e-01,2.509236947791165240e-01
3.337349397590361200e-01,2.534939759036144991e-01
3.401606425702810022e-01,2.560642570281124741e-01
3.465863453815261064e-01,2.586345381526105047e-01
3.530120481927709886e-01,2.612048192771084243e-01
3.594377510040160928e-01,2.637751004016065104e-01
3.658634538152609750e-01,2.663453815261044300e-01
3.722891566265060792e-01,2.689156626506025161e-01
3.787148594377509614e-01,2.714859437751004356e-01
3.851405622489960656e-01,2.740562248995984662e-01
3.915662650602409478e-01,2.766265060240964413e-01
3.979919678714858300e-01,2.791967871485944164e-01
4.044176706827309342e-01,2.817670682730924470e-01
4.108433734939758164e-01,2.843373493975903665e-01
4.172690763052209206e-01,2.869076305220884526e-01
4.236947791164658028e-01,2.894779116465863722e-01
4.301204819277109070e-01,2.920481927710844028e-01
4.365461847389557892e-01,2.946184738955823779e-01
4.429718875502006714e-01,2.971887550200803529e-01
4.493975903614457756e-01,2.997590361445783835e-01
4.558232931726906578e-01,3.023293172690763586e-01
4.622489959839357621e-01,3.048995983935743892e-01
4.686746987951806442e-01,3.074698795180723088e-01
4.751004016064257485e-01,3.100401606425703949e-01
4.815261044176706307e-01,3.126104417670683144e-01
4.879518072289155128e-01,3.151807228915662895e-01
4.943775100401606171e-01,3.177510040160643201e-01
5.008032128514054993e-01,3.203212851405622952e-01
5.072289156626506035e-01,3.228915662650603258e-01
5.136546184738954857e-01,3.254618473895582453e-01
5.200803212851405899e-01,3.280321285140563314e-01
5.265060240963854721e-01,3.306024096385542510e-01
5.329317269076305763e-01,3.331726907630523371e-01
5.393574297188754585e-01,3.357429718875502567e-01
5.457831325301203407e-01,3.383132530120482317e-01
5.522088353413654449e-01,3.408835341365462623e-01
5.586345381526103271e-01,3.434538152610442374e-01
5.650602409638554313e-01,3.460240963855422680e-01
5.714859437751003135e-01,3.485943775100401876e-01
5.779116465863454177e-01,3.511646586345382737e-01
5.843373493975902999e-01,3.537349397590361932e-01
5.907630522088354041e-01,3.563052208835342238e-01
5.971887550200802863e-01,3.588755020080321989e-01
6.036144578313251685e-01,3.614457831325301740e-01
6.100401606425702727e-01,3.640160642570282046e-01
6.164658634538151549e-01,3.665863453815261797e-01
6.228915662650602592e-01,3.691566265060242102e-01
6.293172690763051413e-01,3.717269076305221298e-01
6.357429718875502456e-01,3.742971887550201604e-01
6.421686746987951278e-01,3.768674698795181355e-01
6.485943775100400099e-01,3.794377510040161106e-01
6.550200803212851142e-01,3.820080321285141411e-01
6.614457831325299964e-01,3.845783132530120607e-01
6.678714859437751006e-01,3.871485943775101468e-01
6.742971887550199828e-01,3.897188755020080664e-01
6.807228915662650870e-01,3.922891566265060970e-01
6.871485943775099692e-01,3.948594377510040720e-01
6.935742971887548514e-01,3.974297188755020471e-01
6.999999999999999556e-01,4.000000000000000777e-01


==> images/plots/example/relu_0.4_deg5.csv <==
-8.999999999999999112e-01,2.825113363044262638e-01
-8.935742971887549180e-01,2.595371068015721594e-01
-8.871485943775099248e-01,2.378039493229564538e-01
-8.807228915662649316e-01,2.172681714288879906e-01
-8.742971887550199384e-01,1.978869931020346140e-01
-8.678714859437750562e-01,1.796185382137645004e-01
-8.614457831325300630e-01,1.624218259904843809e-01
-8.550200803212850698e-01,1.462567624799855359e-01
-8.485943775100400766e-01,1.310841320177802416e-01
-8.421686746987950833e-01,1.168655886934446553e-01
-8.357429718875500901e-01,1.035636478169608132e-01
-8.293172690763050969e-01,9.114167738505618566e-02
-8.228915662650602147e-01,7.956388954754434195e-02
-8.164658634538152215e-01,6.879533207366739234e-02
-8.100401606425702283e-01,5.880187981843665312e-02
-8.036144578313252351e-01,4.955022618897286790e-02
-7.971887550200802419e-01,4.100787461084864916e-02
-7.907630522088352487e-01,3.314312999442736718e-02
-7.843373493975902555e-01,2.592509020120714602e-02
-7.779116465863452623e-01,1.932363751015842013e-02
-7.714859437751002691e-01,1.330943008406837436e-02
-7.650602409638553869e-01,7.853893435878722684e-03
-7.586345381526103937e-01,2.929211895030148227e-03
-7.522088353413654005e-01,-1.491679926200140116e-03
-7.457831325301204073e-01,-5.435105666354189680e-03
-7.393574297188754141e-01,-8.926655748454859207e-03
-7.329317269076304209e-01,-1.199119591366315518e-02
-7.265060240963854277e-01,-1.465287575493778860e-02
-7.200803212851405455e-01,-1.693513725069428766e-02
-7.136546184738954413e-01,-1.886072329846377738e-02
-7.072289156626505591e-01,-2.045168624855153716e-02
-7.008032128514055659e-01,-2.172939643769677964e-02
-6.943775100401605727e-01,-2.271455072273154130e-02
-6.879518072289155795e-01,-2.342718101423835186e-02
-6.815261044176705862e-01,-2.388666281021134541e-02
-6.751004016064257041e-01,-2.411172372971304156e-02
-6.686746987951805998e-01,-2.412045204653501251e-02
-6.622489959839357176e-01,-2.393030522285621853e-02
-6.558232931726907244e-01,-2.355811844290123247e-02
-6.493975903614457312e-01,-2.302011314660101782e-02
-6.429718875502007380e-01,-2.233190556324993192e-02
-6.365461847389557448e-01,-2.150851524516572688e-02
-6.301204819277107516e-01,-2.056437360134899528e-02
-6.236947791164657584e-01,-1.951333243114050653e-02
-6.172690763052208762e-01,-1.836867245788231795e-02
-6.108433734939757720e-01,-1.714311186257455599e-02
-6.044176706827308898e-01,-1.584881481753608323e-02
-5.979919678714858966e-01,-1.449740002006227879e-02
-5.915662650602409034e-01,-1.309994922608570533e-02
-5.851405622489959102e-01,-1.166701578383277926e-02
-5.787148594377509170e-01,-1.020863316748388261e-02
-5.722891566265060348e-01,-8.734323510833585935e-03
-5.658634538152609306e-01,-7.253106140946763425e-03
-5.594377510040160484e-01,-5.773506111820481124e-03
-5.530120481927710552e-01,-4.303562738041111224e-03
-5.465863453815260620e-01,-2.850838128443555775e-03
-5.401606425702810688e-01,-1.422425719771136521e-03
-5.337349397590360756e-01,-2.495881033348634759e-05
-5.273092369477910824e-01,1.335380906333560880e-03
-5.208835341365460891e-01,2.652854807809745807e-03
-5.144578313253012070e-01,3.922158809131603974e-03
-5.080321285140561027e-01,5.138414829131798811e-03
-5.016064257028112205e-01,6.297162256782451450e-03
-4.951807228915662273e-01,7.394349417534806790e-03
-4.887550200803212341e-01,8.426325039660231830e-03
-4.823293172690762409e-01,9.389829720591769124e-03
-4.759036144578312477e-01,1.028198739326535716e-02
-4.694779116465863100e-01,1.110029679245938539e-02
-4.630522088353413168e-01,1.184262292113802406e-02
-4.566265060240963236e-01,1.250718851679044619e-02
-4.502008032128513859e-01,1.309256551777193689e-02
-4.437751004016063927e-01,1.359766652964655709e-02
-4.373493975903613995e-01,1.402173629152625445e-02
-4.309236947791164063e-01,1.436434314241241683e-02
-4.244979919678714131e-01,1.462537048753809188e-02
-4.180722891566264754e-01,1.480500826470743103e-02
-4.116465863453814822e-01,1.490374441063752053e-02
-4.052208835341364890e-01,1.492235632729888017e-02
-3.987951807228915513e-01,1.486190234825784939e-02
-3.923694779116465581e-01,1.472371320501569825e-02
-3.859437751004015649e-01,1.450938349335095801e-02
-3.795180722891565717e-01,1.422076313966025296e-02
-3.730923694779115785e-01,1.385994886729879916e-02
-3.666666666666665853e-01,1.342927566292212438e-02
-3.602409638554215920e-01,1.293130824282656688e-02
-3.538152610441767099e-01,1.236883251929093985e-02
-3.473895582329317167e-01,1.174484706691647506e-02
-3.409638554216867234e-01,1.106255458896887589e-02
-3.345381526104417302e-01,1.032535338371887157e-02
-3.281124497991967370e-01,9.536828810783715138e-03
-3.216867469879517438e-01,8.700744757467404611e-03
-3.152610441767067506e-01,7.821035105102402962e-03
-3.088353413654618684e-01,6.901795195390358906e-03
-3.024096385542168752e-01,5.947273296743382787e-03
-2.959839357429718820e-01,4.961862070624489807e-03
-2.895582329317268888e-01,3.950090037889597561e-03
-2.831325301204818956e-01,2.916613045127469661e-03
-2.767068273092369024e-01,1.866205731001380208e-03
-2.702811244979919092e-01,8.037529925906117256e-04
-2.638554216867469160e-01,-2.657585482696567247e-04
-2.574297188755019228e-01,-1.337249078646851608e-03
-2.510040160642570406e-01,-2.405554128169562489e-03
-2.445783132530120474e-01,-3.465433102686987787e-03
-2.381526104417670542e-01,-4.511577817927325817e-03
-2.317269076305220610e-01,-5.538621033157997697e-03
-2.253012048192770678e-01,-6.541144984842872656e-03
-2.188755020080320746e-01,-7.513689920302657477e-03
-2.124497991967870814e-01,-8.450762631373676115e-03
-2.060240963855421992e-01,-9.346844988065650117e-03
-1.995983935742972060e-01,-1.019640247222214358e-02
-1.931726907630522128e-01,-1.099389271117889866e-02
-1.867469879518072196e-01,-1.173377401142244869e-02
-1.803212851405622263e-01,-1.241051389225003576e-02
-1.738955823293172331e-01,-1.301859761942794624e-02
-1.674698795180722399e-01,-1.355253673884984633e-02
-1.610441767068272467e-01,-1.400687761019747679e-02
-1.546184738955822535e-01,-1.437620994059785051e-02
-1.481927710843373713e-01,-1.465517531828330888e-02
-1.417670682730923781e-01,-1.483847574624999610e-02
-1.353413654618473849e-01,-1.492088217591774901e-02
-1.289156626506023917e-01,-1.489724304078665629e-02
-1.224899598393573985e-01,-1.476249279009983484e-02
-1.160642570281124053e-01,-1.451166042249843469e-02
-1.096385542168674121e-01,-1.413987801968308311e-02
-1.032128514056225299e-01,-1.364238928007288632e-02
-9.678714859437753670e-02,-1.301455805246312658e-02
-9.036144578313254350e-02,-1.225187686968393086e-02
-8.393574297188755029e-02,-1.134997548226197861e-02
-7.751004016064255708e-02,-1.030462939207611728e-02
-7.108433734939756388e-02,-9.111768386018431753e-03
-6.465863453815257067e-02,-7.767485069653037866e-03
-5.823293172690757746e-02,-6.268043400873918314e-03
-5.180722891566258426e-02,-4.609887223564437808e-03
-4.538152610441770207e-02,-2.789648801258148847e-03
-3.895582329317270887e-02,-8.041573507938451493e-04
-3.253012048192771566e-02,1.349552424022057440e-03
-2.610441767068272245e-02,3.674231798756921741e-03
-1.967871485943772925e-02,6.172409494695454968e-03
-1.325301204819273604e-02,8.846383145177640073e-03
-6.827309236947742832e-03,1.169821076194155207e-02
-4.016064257028606477e-04,1.472970220146411005e-02
6.024096385542132559e-03,1.794241063130165223e-02
1.244979919678712577e-02,2.133762399643086491e-02
1.887550200803211897e-02,2.491635648559135940e-02
2.530120481927711218e-02,2.867933999762464076e-02
3.172690763052210539e-02,3.262701560781605670e-02
3.815261044176709859e-02,3.675952503423621925e-02
4.457831325301209180e-02,4.107670210408120859e-02
5.100401606425708501e-02,4.557806422001420277e-02
5.742971887550196719e-02,5.026280382650652467e-02
6.385542168674696040e-02,5.512977987617791176e-02
7.028112449799195360e-02,6.017750929613863153e-02
7.670682730923694681e-02,6.540415845433004971e-02
8.313253012048194002e-02,7.080753462586489300e-02
8.955823293172693322e-02,7.638507745936942706e-02
9.598393574297192643e-02,8.213385044332421892e-02
1.024096385542168086e-01,8.805053237240462183e-02
1.088353413654619128e-01,9.413140881382256464e-02
1.152610441767067950e-01,1.003723635736668840e-01
1.216867469879518993e-01,1.067688701632441561e-01
1.281124497991967814e-01,1.133159832654213328e-01
1.345381526104416636e-01,1.200083302009647135e-01
1.409638554216867679e-01,1.268401023948827755e-01
1.473895582329316500e-01,1.338050468427653961e-01
1.538152610441767543e-01,1.408964575771263217e-01
1.602409638554216365e-01,1.481071671337439999e-01
1.666666666666667407e-01,1.554295380180020780e-01
1.730923694779116229e-01,1.628554541712297632e-01
1.795180722891567271e-01,1.703763124370454296e-01
1.859437751004016093e-01,1.779830140276947859e-01
1.923694779116464915e-01,1.856659559903935386e-01
1.987951807228915957e-01,1.934150226736680578e-01
2.052208835341364779e-01,2.012195771936957089e-01
2.116465863453815821e-01,2.090684529006475723e-01
2.180722891566264643e-01,2.169499448450271650e-01
2.244979919678715685e-01,2.248518012440138825e-01
2.309236947791164507e-01,2.327612149478020531e-01
2.373493975903613329e-01,2.406648149059429365e-01
2.437751004016064371e-01,2.485486576336857767e-01
2.502008032128513193e-01,2.563982186783183570e-01
2.566265060240964235e-01,2.641983840855093302e-01
2.630522088353413057e-01,2.719334418656459418e-01
2.694779116465864099e-01,2.795870734601801910e-01
2.759036144578312921e-01,2.871423452079648886e-01
2.823293172690761743e-01,2.945816998115975416e-01
2.887550200803212785e-01,3.018869478037611298e-01
2.951807228915661607e-01,3.090392590135637718e-01
3.016064257028112650e-01,3.160191540328807225e-01
3.080321285140561471e-01,3.228064956826964815e-01
3.144578313253012514e-01,3.293804804794433494e-01
3.208835341365461336e-01,3.357196301013448680e-01
3.273092369477912378e-01,3.418017828547547099e-01
3.337349397590361200e-01,3.476040851404990084e-01
3.401606425702810022e-01,3.531029829202176895e-01
3.465863453815261064e-01,3.582742131827042487e-01
3.530120481927709886e-01,3.630927954102484145e-01
3.594377510040160928e-01,3.675330230449754820e-01
3.658634538152609750e-01,3.715684549551875326e-01
3.722891566265060792e-01,3.751719069017066532e-01
3.787148594377509614e-01,3.783154430042126037e-01
3.851405622489960656e-01,3.809703672075877012e-01
3.915662650602409478e-01,3.831072147482530443e-01
3.979919678714858300e-01,3.846957436205140635e-01
4.044176706827309342e-01,3.857049260428997428e-01
4.108433734939758164e-01,3.861029399245037297e-01
4.172690763052209206e-01,3.858571603313230014e-01
4.236947791164658028e-01,3.849341509526045257e-01
4.301204819277109070e-01,3.832996555671799310e-01
4.365461847389557892e-01,3.809185895098121666e-01
4.429718875502006714e-01,3.777550311375319492e-01
4.493975903614457756e-01,3.737722132959804267e-01
4.558232931726906578e-01,3.689325147857536180e-01
4.622489959839357621e-01,3.631974518287357512e-01
4.686746987951806442e-01,3.565276695344488100e-01
4.751004016064257485e-01,3.488829333663878707e-01
4.815261044176706307e-01,3.402221206083642091e-01
4.879518072289155128e-01,3.305032118308457445e-01
4.943775100401606171e-01,3.196832823572983706e-01
5.008032128514054993e-01,3.077184937305270651e-01
5.072289156626506035e-01,2.945640851790172210e-01
5.136546184738954857e-01,2.801743650832748678e-01
5.200803212851405899e-01,2.645027024421686690e-01
5.265060240963854721e-01,2.475015183392685891e-01
5.329317269076305763e-01,2.291222774091896675e-01
5.393574297188754585e-01,2.093154793039353478e-01
5.457831325301203407e-01,1.880306501592290402e-01
5.522088353413654449e-01,1.652163340608661102e-01
5.586345381526103271e-01,1.408200845110489929e-01
5.650602409638554313e-01,1.147884558947271927e-01
5.714859437751003135e-01,8.706699494594438704e-02
5.779116465863454177e-01,5.760023221417309713e-02
5.843373493975902999e-01,2.633167353065868355e-02
5.907630522088354041e-01,-6.796208525241542731e-03
5.971887550200802863e-01,-4.184198315971165982e-02
6.036144578313251685e-01,-7.886526989814512945e-02
6.100401606425702727e-01,-1.179267471187968042e-01
6.164658634538151549e-01,-1.590881605864429282e-01
6.228915662650602592e-01,-2.024123319860451353e-01
6.293172690763051413e-01,-2.479631674563984589e-01
6.357429718875502456e-01,-2.958056661238059881e-01
6.421686746987951278e-01,-3.460059286357211050e-01
6.485943775100400099e-01,-3.986311656944199200e-01
6.550200803212851142e-01,-4.537497065906537230e-01
6.614457831325299964e-01,-5.114310077373085406e-01
6.678714859437751006e-01,-5.717456612030646923e-01
6.742971887550199828e-01,-6.347654032460550155e-01
6.807228915662650870e-01,-7.005631228475266425e-01
6.871485943775099692e-01,-7.692128702454930078e-01
6.935742971887548514e-01,-8.407898654684036188e-01
6.999999999999999556e-01,-9.153705068687987279e-01


==> images/plots/example/relu_0.4_exact.csv <==
-8.999999999999999112e-01,0.000000000000000000e+00
-8.935742971887549180e-01,0.000000000000000000e+00
-8.871485943775099248e-01,0.000000000000000000e+00
-8.807228915662649316e-01,0.000000000000000000e+00
-8.742971887550199384e-01,0.000000000000000000e+00
-8.678714859437750562e-01,0.000000000000000000e+00
-8.614457831325300630e-01,0.000000000000000000e+00
-8.550200803212850698e-01,0.000000000000000000e+00
-8.485943775100400766e-01,0.000000000000000000e+00
-8.421686746987950833e-01,0.000000000000000000e+00
-8.357429718875500901e-01,0.000000000000000000e+00
-8.293172690763050969e-01,0.000000000000000000e+00
-8.228915662650602147e-01,0.000000000000000000e+00
-8.164658634538152215e-01,0.000000000000000000e+00
-8.100401606425702283e-01,0.000000000000000000e+00
-8.036144578313252351e-01,0.000000000000000000e+00
-7.971887550200802419e-01,0.000000000000000000e+00
-7.907630522088352487e-01,0.000000000000000000e+00
-7.843373493975902555e-01,0.000000000000000000e+00
-7.779116465863452623e-01,0.000000000000000000e+00
-7.714859437751002691e-01,0.000000000000000000e+00
-7.650602409638553869e-01,0.000000000000000000e+00
-7.586345381526103937e-01,0.000000000000000000e+00
-7.522088353413654005e-01,0.000000000000000000e+00
-7.457831325301204073e-01,0.000000000000000000e+00
-7.393574297188754141e-01,0.000000000000000000e+00
-7.329317269076304209e-01,0.000000000000000000e+00
-7.265060240963854277e-01,0.000000000000000000e+00
-7.200803212851405455e-01,0.000000000000000000e+00
-7.136546184738954413e-01,0.000000000000000000e+00
-7.072289156626505591e-01,0.000000000000000000e+00
-7.008032128514055659e-01,0.000000000000000000e+00
-6.943775100401605727e-01,0.000000000000000000e+00
-6.879518072289155795e-01,0.000000000000000000e+00
-6.815261044176705862e-01,0.000000000000000000e+00
-6.751004016064257041e-01,0.000000000000000000e+00
-6.686746987951805998e-01,0.000000000000000000e+00
-6.622489959839357176e-01,0.000000000000000000e+00
-6.558232931726907244e-01,0.000000000000000000e+00
-6.493975903614457312e-01,0.000000000000000000e+00
-6.429718875502007380e-01,0.000000000000000000e+00
-6.365461847389557448e-01,0.000000000000000000e+00
-6.301204819277107516e-01,0.000000000000000000e+00
-6.236947791164657584e-01,0.000000000000000000e+00
-6.172690763052208762e-01,0.000000000000000000e+00
-6.108433734939757720e-01,0.000000000000000000e+00
-6.044176706827308898e-01,0.000000000000000000e+00
-5.979919678714858966e-01,0.000000000000000000e+00
-5.915662650602409034e-01,0.000000000000000000e+00
-5.851405622489959102e-01,0.000000000000000000e+00
-5.787148594377509170e-01,0.000000000000000000e+00
-5.722891566265060348e-01,0.000000000000000000e+00
-5.658634538152609306e-01,0.000000000000000000e+00
-5.594377510040160484e-01,0.000000000000000000e+00
-5.530120481927710552e-01,0.000000000000000000e+00
-5.465863453815260620e-01,0.000000000000000000e+00
-5.401606425702810688e-01,0.000000000000000000e+00
-5.337349397590360756e-01,0.000000000000000000e+00
-5.273092369477910824e-01,0.000000000000000000e+00
-5.208835341365460891e-01,0.000000000000000000e+00
-5.144578313253012070e-01,0.000000000000000000e+00
-5.080321285140561027e-01,0.000000000000000000e+00
-5.016064257028112205e-01,0.000000000000000000e+00
-4.951807228915662273e-01,0.000000000000000000e+00
-4.887550200803212341e-01,0.000000000000000000e+00
-4.823293172690762409e-01,0.000000000000000000e+00
-4.759036144578312477e-01,0.000000000000000000e+00
-4.694779116465863100e-01,0.000000000000000000e+00
-4.630522088353413168e-01,0.000000000000000000e+00
-4.566265060240963236e-01,0.000000000000000000e+00
-4.502008032128513859e-01,0.000000000000000000e+00
-4.437751004016063927e-01,0.000000000000000000e+00
-4.373493975903613995e-01,0.000000000000000000e+00
-4.309236947791164063e-01,0.000000000000000000e+00
-4.244979919678714131e-01,0.000000000000000000e+00
-4.180722891566264754e-01,0.000000000000000000e+00
-4.116465863453814822e-01,0.000000000000000000e+00
-4.052208835341364890e-01,0.000000000000000000e+00
-3.987951807228915513e-01,0.000000000000000000e+00
-3.923694779116465581e-01,0.000000000000000000e+00
-3.859437751004015649e-01,0.000000000000000000e+00
-3.795180722891565717e-01,0.000000000000000000e+00
-3.730923694779115785e-01,0.000000000000000000e+00
-3.666666666666665853e-01,0.000000000000000000e+00
-3.602409638554215920e-01,0.000000000000000000e+00
-3.538152610441767099e-01,0.000000000000000000e+00
-3.473895582329317167e-01,0.000000000000000000e+00
-3.409638554216867234e-01,0.000000000000000000e+00
-3.345381526104417302e-01,0.000000000000000000e+00
-3.281124497991967370e-01,0.000000000000000000e+00
-3.216867469879517438e-01,0.000000000000000000e+00
-3.152610441767067506e-01,0.000000000000000000e+00
-3.088353413654618684e-01,0.000000000000000000e+00
-3.024096385542168752e-01,0.000000000000000000e+00
-2.959839357429718820e-01,0.000000000000000000e+00
-2.895582329317268888e-01,0.000000000000000000e+00
-2.831325301204818956e-01,0.000000000000000000e+00
-2.767068273092369024e-01,0.000000000000000000e+00
-2.702811244979919092e-01,0.000000000000000000e+00
-2.638554216867469160e-01,0.000000000000000000e+00
-2.574297188755019228e-01,0.000000000000000000e+00
-2.510040160642570406e-01,0.000000000000000000e+00
-2.445783132530120474e-01,0.000000000000000000e+00
-2.381526104417670542e-01,0.000000000000000000e+00
-2.317269076305220610e-01,0.000000000000000000e+00
-2.253012048192770678e-01,0.000000000000000000e+00
-2.188755020080320746e-01,0.000000000000000000e+00
-2.124497991967870814e-01,0.000000000000000000e+00
-2.060240963855421992e-01,0.000000000000000000e+00
-1.995983935742972060e-01,0.000000000000000000e+00
-1.931726907630522128e-01,0.000000000000000000e+00
-1.867469879518072196e-01,0.000000000000000000e+00
-1.803212851405622263e-01,0.000000000000000000e+00
-1.738955823293172331e-01,0.000000000000000000e+00
-1.674698795180722399e-01,0.000000000000000000e+00
-1.610441767068272467e-01,0.000000000000000000e+00
-1.546184738955822535e-01,0.000000000000000000e+00
-1.481927710843373713e-01,0.000000000000000000e+00
-1.417670682730923781e-01,0.000000000000000000e+00
-1.353413654618473849e-01,0.000000000000000000e+00
-1.289156626506023917e-01,0.000000000000000000e+00
-1.224899598393573985e-01,0.000000000000000000e+00
-1.160642570281124053e-01,0.000000000000000000e+00
-1.096385542168674121e-01,0.000000000000000000e+00
-1.032128514056225299e-01,0.000000000000000000e+00
-9.678714859437753670e-02,0.000000000000000000e+00
-9.036144578313254350e-02,0.000000000000000000e+00
-8.393574297188755029e-02,0.000000000000000000e+00
-7.751004016064255708e-02,0.000000000000000000e+00
-7.108433734939756388e-02,0.000000000000000000e+00
-6.465863453815257067e-02,0.000000000000000000e+00
-5.823293172690757746e-02,0.000000000000000000e+00
-5.180722891566258426e-02,0.000000000000000000e+00
-4.538152610441770207e-02,0.000000000000000000e+00
-3.895582329317270887e-02,0.000000000000000000e+00
-3.253012048192771566e-02,0.000000000000000000e+00
-2.610441767068272245e-02,0.000000000000000000e+00
-1.967871485943772925e-02,0.000000000000000000e+00
-1.325301204819273604e-02,0.000000000000000000e+00
-6.827309236947742832e-03,0.000000000000000000e+00
-4.016064257028606477e-04,0.000000000000000000e+00
6.024096385542132559e-03,6.024096385542132559e-03
1.244979919678712577e-02,1.244979919678712577e-02
1.887550200803211897e-02,1.887550200803211897e-02
2.530120481927711218e-02,2.530120481927711218e-02
3.172690763052210539e-02,3.172690763052210539e-02
3.815261044176709859e-02,3.815261044176709859e-02
4.457831325301209180e-02,4.457831325301209180e-02
5.100401606425708501e-02,5.100401606425708501e-02
5.742971887550196719e-02,5.742971887550196719e-02
6.385542168674696040e-02,6.385542168674696040e-02
7.028112449799195360e-02,7.028112449799195360e-02
7.670682730923694681e-02,7.670682730923694681e-02
8.313253012048194002e-02,8.313253012048194002e-02
8.955823293172693322e-02,8.955823293172693322e-02
9.598393574297192643e-02,9.598393574297192643e-02
1.024096385542168086e-01,1.024096385542168086e-01
1.088353413654619128e-01,1.088353413654619128e-01
1.152610441767067950e-01,1.152610441767067950e-01
1.216867469879518993e-01,1.216867469879518993e-01
1.281124497991967814e-01,1.281124497991967814e-01
1.345381526104416636e-01,1.345381526104416636e-01
1.409638554216867679e-01,1.409638554216867679e-01
1.473895582329316500e-01,1.473895582329316500e-01
1.538152610441767543e-01,1.538152610441767543e-01
1.602409638554216365e-01,1.602409638554216365e-01
1.666666666666667407e-01,1.666666666666667407e-01
1.730923694779116229e-01,1.730923694779116229e-01
1.795180722891567271e-01,1.795180722891567271e-01
1.859437751004016093e-01,1.859437751004016093e-01
1.923694779116464915e-01,1.923694779116464915e-01
1.987951807228915957e-01,1.987951807228915957e-01
2.052208835341364779e-01,2.052208835341364779e-01
2.116465863453815821e-01,2.116465863453815821e-01
2.180722891566264643e-01,2.180722891566264643e-01
2.244979919678715685e-01,2.244979919678715685e-01
2.309236947791164507e-01,2.309236947791164507e-01
2.373493975903613329e-01,2.373493975903613329e-01
2.437751004016064371e-01,2.437751004016064371e-01
2.502008032128513193e-01,2.502008032128513193e-01
2.566265060240964235e-01,2.566265060240964235e-01
2.630522088353413057e-01,2.630522088353413057e-01
2.694779116465864099e-01,2.694779116465864099e-01
2.759036144578312921e-01,2.759036144578312921e-01
2.823293172690761743e-01,2.823293172690761743e-01
2.887550200803212785e-01,2.887550200803212785e-01
2.951807228915661607e-01,2.951807228915661607e-01
3.016064257028112650e-01,3.016064257028112650e-01
3.080321285140561471e-01,3.080321285140561471e-01
3.144578313253012514e-01,3.144578313253012514e-01
3.208835341365461336e-01,3.208835341365461336e-01
3.273092369477912378e-01,3.273092369477912378e-01
3.337349397590361200e-01,3.337349397590361200e-01
3.401606425702810022e-01,3.401606425702810022e-01
3.465863453815261064e-01,3.465863453815261064e-01
3.530120481927709886e-01,3.530120481927709886e-01
3.594377510040160928e-01,3.594377510040160928e-01
3.658634538152609750e-01,3.658634538152609750e-01
3.722891566265060792e-01,3.722891566265060792e-01
3.787148594377509614e-01,3.787148594377509614e-01
3.851405622489960656e-01,3.851405622489960656e-01
3.915662650602409478e-01,3.915662650602409478e-01
3.979919678714858300e-01,3.979919678714858300e-01
4.044176706827309342e-01,4.044176706827309342e-01
4.108433734939758164e-01,4.108433734939758164e-01
4.172690763052209206e-01,4.172690763052209206e-01
4.236947791164658028e-01,4.236947791164658028e-01
4.301204819277109070e-01,4.301204819277109070e-01
4.365461847389557892e-01,4.365461847389557892e-01
4.429718875502006714e-01,4.429718875502006714e-01
4.493975903614457756e-01,4.493975903614457756e-01
4.558232931726906578e-01,4.558232931726906578e-01
4.622489959839357621e-01,4.622489959839357621e-01
4.686746987951806442e-01,4.686746987951806442e-01
4.751004016064257485e-01,4.751004016064257485e-01
4.815261044176706307e-01,4.815261044176706307e-01
4.879518072289155128e-01,4.879518072289155128e-01
4.943775100401606171e-01,4.943775100401606171e-01
5.008032128514054993e-01,5.008032128514054993e-01
5.072289156626506035e-01,5.072289156626506035e-01
5.136546184738954857e-01,5.136546184738954857e-01
5.200803212851405899e-01,5.200803212851405899e-01
5.265060240963854721e-01,5.265060240963854721e-01
5.329317269076305763e-01,5.329317269076305763e-01
5.393574297188754585e-01,5.393574297188754585e-01
5.457831325301203407e-01,5.457831325301203407e-01
5.522088353413654449e-01,5.522088353413654449e-01
5.586345381526103271e-01,5.586345381526103271e-01
5.650602409638554313e-01,5.650602409638554313e-01
5.714859437751003135e-01,5.714859437751003135e-01
5.779116465863454177e-01,5.779116465863454177e-01
5.843373493975902999e-01,5.843373493975902999e-01
5.907630522088354041e-01,5.907630522088354041e-01
5.971887550200802863e-01,5.971887550200802863e-01
6.036144578313251685e-01,6.036144578313251685e-01
6.100401606425702727e-01,6.100401606425702727e-01
6.164658634538151549e-01,6.164658634538151549e-01
6.228915662650602592e-01,6.228915662650602592e-01
6.293172690763051413e-01,6.293172690763051413e-01
6.357429718875502456e-01,6.357429718875502456e-01
6.421686746987951278e-01,6.421686746987951278e-01
6.485943775100400099e-01,6.485943775100400099e-01
6.550200803212851142e-01,6.550200803212851142e-01
6.614457831325299964e-01,6.614457831325299964e-01
6.678714859437751006e-01,6.678714859437751006e-01
6.742971887550199828e-01,6.742971887550199828e-01
6.807228915662650870e-01,6.807228915662650870e-01
6.871485943775099692e-01,6.871485943775099692e-01
6.935742971887548514e-01,6.935742971887548514e-01
6.999999999999999556e-01,6.999999999999999556e-01


==> images/plots/example/scatter_data.csv <==
8.999999999999999112e-01,2.825113363044262638e-01
4.437751004016063927e-01,1.359766652964655709e-02
2.574297188755019228e-01,1.337249078646851608e-03
1.738955823293172331e-01,1.301859761942794624e-02
7.751004016064255708e-02,1.030462939207611728e-02
1.216867469879518993e-01,1.067688701632441561e-01
2.951807228915661607e-01,3.090392590135637718e-01
4.751004016064257485e-01,3.488829333663878707e-01
6.871485943775099692e-01,7.692128702454930078e-01
8.421686746987950833e-01,0.000000000000000000e+00
6.044176706827308898e-01,0.000000000000000000e+00
3.465863453815261064e-01,3.465863453815261064e-01
6.036144578313251685e-01,6.036144578313251685e-01
6.493975903614457312e-01,1.397590361445784080e-01
4.180722891566264754e-01,4.722891566265062513e-02
2.510040160642570406e-01,1.959839357429715712e-02
1.967871485943772925e-02,1.121285140562249122e-01
2.116465863453815821e-01,2.046586345381526673e-01
5.586345381526103271e-01,3.434538152610442374e-01

